Model structures and electron transfer properties of conductive nickel-organic nanoribbons in cable bacteria

Cable bacteria are multicellular bacteria capable of centimeter-scale conduction through a regular fiber network embedded in their cell envelope. The conductivity of these fibers is extremely high for biological materials, and rivals that of the best synthetic conductive polymers, but the underlying electron transport mechanism remains elusive. Recent microscopic and spectroscopic evidence indicates that each fiber embeds a bundle of intertwined nanoribbons as the conductive conduit. Each nanoribbon consists of a one-dimensional nickel-organic framework, built from stacked nickel bis(1,2-dithiolene) oligomers (NiBiD units) as molecular building blocks. Here we performed DFT calculations of nanoribbon model structures, in order to characterize their electronic properties, examine potential stacking configurations and verify whether these structures can support efficient conductance. Our simulations indicate that nanoribbons are comprised of tightly stacked AA or AB-type packings of NiBiD units. In the most energetically stable structure (AB-type) some Ni centers are predicted to be 5-fold coordinated due to formation of an inter-layer Ni-S coordination bond. In several energetically low-lying structures, the electronic coupling between neighboring molecules exceeds the critical threshold for charge delocalization permitting efficient charge transport beyond small polaron hopping. Our results hence reveal that nanoribbons based on NiBiD units exhibit favorable charge transfer properties that may explain the unusually high conductivities measured in the fibers of cable bacteria.

==> NiBiD_Coordinates/NiBiD_Coordinates/PBC.txt <==

AA Centrosymmetric Ax8:
    A 24.389317895199998 -0.9900383551999998 0.17057293029999998
    B 0.75949612 18.93844399 1.3260869499999999
    C -0.0776383787822405 -0.550474370016588 7.906037463590767


AA Non-Centrosymmetric Ax8:
    A 24.389317895199998 -0.9900383551999998 0.17057293029999998
    B 0.75949612 18.93844399 1.3260869499999999
    C -0.07828497903790084 -0.5550589179421124 7.9718817782892515


AA Centrosymmetric Ax9:
    A 26.25973178704 -1.06596427904 0.18365414806000002
    B 0.75949612 18.93844399 1.3260869499999999
    C -0.07676220680230515 -0.544262104559141 7.816815501378671


AA Non-Centrosymmetric Ax9:
    A 26.179799569439997 -1.06271958144 0.18309512166
    B 0.75949612 18.93844399 1.3260869499999999
    C -0.07746608768944825 -0.5492527856371628 7.888492792313188


AB Centrosymmetric Ax8:
    A 24.3838813 -1.08736786 0.09082961
    B 0.770844408 17.372430252 1.046531733
    C -0.0733838688 -0.410442224 6.8673540784


AB Non-Centrosymmetric Ax8:
    A 24.3838813 -1.08736786 0.09082961
    B 0.772171848 17.402346612 1.048333923
    C -0.07317054360000001 -0.40924907800000004 6.8473908398


AB Centrosymmetric Ax9:
    A 27.09297946 -1.2081766120000001 0.100920962
    B 0.7704019280000001 17.362458132 1.0459310030000002
    C -0.0646375356 -0.361523238 6.048861295799999


AB Non-Centrosymmetric Ax9:
    A 27.11295806 -1.209067532 0.100995382
    B 0.770844408 17.372430252 1.046531733
    C -0.0646375356 -0.361523238 6.048861295799999
